Handling Systematic Uncertainties and Combined Source Analyses for Atmospheric Cherenkov Telescopes

In response to an increasing availability of statistically rich observational data sets, the performance and applicability of traditional Atmospheric Cherenkov Telescope analyses in the regime of systematically dominated measurement uncertainties is examined. In particular, the effect of systematic uncertainties affecting the relative normalisation of fiducial ON and OFF-source sampling regions - often denoted as {\alpha} - is investigated using combined source analysis as a representative example case. The traditional summation of accumulated ON and OFF-source event counts is found to perform sub-optimally in the studied contexts and requires careful calibration to correct for unexpected and potentially misleading statistical behaviour. More specifically, failure to recognise and correct for erroneous estimates of {\alpha} is found to produce substantial overestimates of the combined population significance which worsen with increasing target multiplicity. An alternative joint likelihood technique is introduced, which is designed to treat systematic uncertainties in a uniform and statistically robust manner. This alternate method is shown to yield dramatically enhanced performance and reliability with respect to the more traditional approach.

==> abstract.txt <==
The applicability of combined source analyses to atmospheric Cherenkov telescope observations is investigated. In particular, the effect of systematic uncertainties affecting the relative normalisation of fiducial ON and OFF-source sampling regions - often denoted as α - is examined. The traditional summation of accumulated ON and OFF-source event counts is found to perform sub-optimally in the studied contexts and requires careful calibration to correct for unexpected and potentially misleading statistical behaviour. In particular, failure to recognise and correct for erroneous estimates of α is found to produce substantial overestimates of the combined population significance which worsen with increasing target multiplicity. Experimentally plausible scenarios are identified in which deviations from the nominal statistical behaviour imply a ~ 1000 percent increase in the rate of unexpected false-positive detections. An alternative joint likelihood technique is introduced, which is designed to treat systematic uncertainties in a uniform and statistically robust manner. This alternate method is shown to yield dramatically enhanced performance and reliability with respect to the more traditional approach.

